Time series prediction of open quantum system dynamics

Time series prediction (TSP) has been widely used in various fields, such as life sciences and finance, to forecast future trends based on historical data. However, to date, there has been relatively little research conducted on the TSP for quantum physics. In this paper, we explore the potential application of TSP in forecasting the dynamical evolution of open quantum systems. We employ deep learning techniques to train a TSP model and evaluate its performance by comparison with exact solution. We use the ratio of the prediction step length and the sequence length to define short and long-term forecasting. Our results show that the trained model has the ability to effectively capture the inherent characteristics of time series for both short-term and long-term forecasting. Accurate predictions for different coupling intensities and initial states are obtained. Furthermore, we use our method to train another model and find that it can successfully predict the steady state of the system. These findings suggests that TSP is a valuable tool for the prediction of the dynamics in open quantum systems.

==> References_library.txt <==
@article{rodriguez2022comparative,
  title={A comparative study of different machine learning methods for dissipative quantum dynamics},
  author={Rodr{\'\i}guez, Luis E Herrera and Ullah, Arif and Espinosa, Kennet J Rueda and Dral, Pavlo O and Kananenka, Alexei A},
  journal={Machine Learning: Science and Technology},
  volume={3},
  number={4},
  pages={045016},
  year={2022},
  publisher={IOP Publishing}
}
@article{luo2022autoregressive,
  title={Autoregressive neural network for simulating open quantum systems via a probabilistic formulation},
  author={Luo, Di and Chen, Zhuo and Carrasquilla, Juan and Clark, Bryan K},
  journal={Physical review letters},
  volume={128},
  number={9},
  pages={090501},
  year={2022},
  publisher={APS}
}
@article{reh2021time,
  title={Time-dependent variational principle for open quantum systems with artificial neural networks},
  author={Reh, Moritz and Schmitt, Markus and G{\"a}rttner, Martin},
  journal={Physical Review Letters},
  volume={127},
  number={23},
  pages={230501},
  year={2021},
  publisher={APS}
}

@article{carrasquilla2021probabilistic,
  title={Probabilistic simulation of quantum circuits using a deep-learning architecture},
  author={Carrasquilla, Juan and Luo, Di and P{\'e}rez, Felipe and Milsted, Ashley and Clark, Bryan K and Volkovs, Maksims and Aolita, Leandro},
  journal={Physical Review A},
  volume={104},
  number={3},
  pages={032610},
  year={2021},
  publisher={APS}
}
@article{mujal2023time,
  title={Time-series quantum reservoir computing with weak and projective measurements},
  author={Mujal, Pere and Mart{\'\i}nez-Pe{\~n}a, Rodrigo and Giorgi, Gian Luca and Soriano, Miguel C and Zambrini, Roberta},
  journal={npj Quantum Information},
  volume={9},
  number={1},
  pages={16},
  year={2023},
  publisher={Nature Publishing Group UK London}
}
@article{kutvonen2020optimizing,
  title={Optimizing a quantum reservoir computer for time series prediction},
  author={Kutvonen, Aki and Fujii, Keisuke and Sagawa, Takahiro},
  journal={Scientific reports},
  volume={10},
  number={1},
  pages={14687},
  year={2020},
  publisher={Nature Publishing Group UK London}
}
@article{verstraete2009quantum,
  title={Quantum computation and quantum-state engineering driven by dissipation},
  author={Verstraete, Frank and Wolf, Michael M and Ignacio Cirac, J},
  journal={Nature physics},
  volume={5},
  number={9},
  pages={633--636},
  year={2009},
  publisher={Nature Publishing Group UK London}
}
@article{barreiro2011open,
  title={An open-system quantum simulator with trapped ions},
  author={Barreiro, Julio T and M{\"u}ller, Markus and Schindler, Philipp and Nigg, Daniel and Monz, Thomas and Chwalla, Michael and Hennrich, Markus and Roos, Christian F and Zoller, Peter and Blatt, Rainer},
  journal={Nature},
  volume={470},
  number={7335},
  pages={486--491},
  year={2011},
  publisher={Nature Publishing Group UK London}
}
@article{cui2015variational,
  title={Variational matrix product operators for the steady state of dissipative quantum systems},
  author={Cui, Jian and Cirac, J Ignacio and Ba{\~n}uls, Mari Carmen},
  journal={Physical review letters},
  volume={114},
  number={22},
  pages={220601},
  year={2015},
  publisher={APS}
}
@article{blais2021circuit,
  title={Circuit quantum electrodynamics},
  author={Blais, Alexandre and Grimsmo, Arne L and Girvin, Steven M and Wallraff, Andreas},
  journal={Reviews of Modern Physics},
  volume={93},
  number={2},
  pages={025005},
  year={2021},
  publisher={APS}
}

@article{wang2023hybrid,
  title={Hybrid noise protection of logical qubits for universal quantum computation},
  author={Wang, Zhao-Ming and Ren, Feng-Hua and Byrd, Mark S and Wu, Lian-Ao},
  journal={Physical Review A},
  volume={108},
  number={2},
  pages={022607},
  year={2023},
  publisher={APS}
}
@article{rota2017critical,
  title={Critical behavior of dissipative two-dimensional spin lattices},
  author={Rota, R and Storme, F and Bartolo, N and Fazio, R and Ciuti, C},
  journal={Physical Review B},
  volume={95},
  number={13},
  pages={134431},
  year={2017},
  publisher={APS}
}
@article{finazzi2015corner,
  title={Corner-space renormalization method for driven-dissipative two-dimensional correlated systems},
  author={Finazzi, S and Le Boit{\'e}, A and Storme, F and Baksic, A and Ciuti, C},
  journal={Physical review letters},
  volume={115},
  number={8},
  pages={080604},
  year={2015},
  publisher={APS}
}
@article{biella2018linked,
  title={Linked cluster expansions for open quantum systems on a lattice},
  author={Biella, Alberto and Jin, Jiasen and Viyuela, Oscar and Ciuti, Cristiano and Fazio, Rosario and Rossini, Davide},
  journal={Physical Review B},
  volume={97},
  number={3},
  pages={035103},
  year={2018},
  publisher={APS}
}
@article{jin2016cluster,
  title={Cluster mean-field approach to the steady-state phase diagram of dissipative spin systems},
  author={Jin, Jiasen and Biella, Alberto and Viyuela, Oscar and Mazza, Leonardo and Keeling, Jonathan and Fazio, Rosario and Rossini, Davide},
  journal={Physical Review X},
  volume={6},
  number={3},
  pages={031011},
  year={2016},
  publisher={APS}
}
@article{han2019review,
  title={A review of deep learning models for time series prediction},
  author={Han, Zhongyang and Zhao, Jun and Leung, Henry and Ma, King Fai and Wang, Wei},
  journal={IEEE Sensors Journal},
  volume={21},
  number={6},
  pages={7833--7848},
  year={2019},
  publisher={IEEE}
}
@article{soares2018ensemble,
  title={Ensemble of evolving data clouds and fuzzy models for weather time series prediction},
  author={Soares, Eduardo and Costa Jr, Pyramo and Costa, Bruno and Leite, Daniel},
  journal={Applied Soft Computing},
  volume={64},
  pages={445--453},
  year={2018},
  publisher={Elsevier}
}
@article{yadav2020optimizing,
  title={Optimizing LSTM for time series prediction in Indian stock market},
  author={Yadav, Anita and Jha, CK and Sharan, Aditi},
  journal={Procedia Computer Science},
  volume={167},
  pages={2091--2100},
  year={2020},
  publisher={Elsevier}
}
@article{kaushik2022one,
  title={One-Step Time Series Forecasting Using Variational Quantum Circuits},
  author={Kaushik, Payal and Pramanik, Sayantan and Chandra, M Girish and Sridhar, CV},
  journal={arXiv preprint arXiv:2207.07982},
  year={2022}
}
@article{vaswani2017attention,
  title={Attention is all you need},
  author={Vaswani, Ashish and Shazeer, Noam and Parmar, Niki and Uszkoreit, Jakob and Jones, Llion and Gomez, Aidan N and Kaiser, {\L}ukasz and Polosukhin, Illia},
  journal={Advances in neural information processing systems},
  volume={30},
  year={2017}
}
@article{kingma2014adam,
  title={Adam: A method for stochastic optimization},
  author={Kingma, Diederik P and Ba, Jimmy},
  journal={arXiv preprint arXiv:1412.6980},
  year={2014}
}
@article{johansson2012qutip,
  title={QuTiP: An open-source Python framework for the dynamics of open quantum systems},
  author={Johansson, J Robert and Nation, Paul D and Nori, Franco},
  journal={Computer Physics Communications},
  volume={183},
  number={8},
  pages={1760--1772},
  year={2012},
  publisher={Elsevier}
}
@article{paszke2019pytorch,
  title={Pytorch: An imperative style, high-performance deep learning library},
  author={Paszke, Adam and Gross, Sam and Massa, Francisco and Lerer, Adam and Bradbury, James and Chanan, Gregory and Killeen, Trevor and Lin, Zeming and Gimelshein, Natalia and Antiga, Luca and others},
  journal={Advances in neural information processing systems},
  volume={32},
  year={2019}
}
@article{olivera2023benefits,
  title={Benefits of Open Quantum Systems for Quantum Machine Learning},
  author={Olivera-Atencio, Mar{\'\i}a Laura and Lamata, Lucas and Casado-Pascual, Jes{\'u}s},
  journal={arXiv preprint arXiv:2308.02837},
  year={2023}
}
@article{wang2023simulation,
  title={Simulation-assisted learning of open quantum systems},
  author={Wang, Ke and Li, Xiantao},
  journal={arXiv preprint arXiv:2307.03858},
  year={2023}
}
@article{tang2021building,
  title={Building trend fuzzy granulation-based LSTM recurrent neural network for long-term time-series forecasting},
  author={Tang, Yuqing and Yu, Fusheng and Pedrycz, Witold and Yang, Xiyang and Wang, Jiayin and Liu, Shihu},
  journal={IEEE transactions on fuzzy systems},
  volume={30},
  number={6},
  pages={1599--1613},
  year={2021},
  publisher={IEEE}
}
@article{grigorievskiy2014long,
  title={Long-term time series prediction using OP-ELM},
  author={Grigorievskiy, Alexander and Miche, Yoan and Ventel{\"a}, Anne-Mari and S{\'e}verin, Eric and Lendasse, Amaury},
  journal={Neural Networks},
  volume={51},
  pages={50--56},
  year={2014},
  publisher={Elsevier}
}
@article{marino2016driven,
  title={Driven markovian quantum criticality},
  author={Marino, Jamir and Diehl, Sebastian},
  journal={Physical review letters},
  volume={116},
  number={7},
  pages={070407},
  year={2016},
  publisher={APS}
}
@article{yan2018financial,
  title={Financial time series prediction based on deep learning},
  author={Yan, Hongju and Ouyang, Hongbing},
  journal={Wireless Personal Communications},
  volume={102},
  pages={683--700},
  year={2018},
  publisher={Springer}
}

@article{rota2018dynamical,
  title={Dynamical properties of dissipative XYZ Heisenberg lattices},
  author={Rota, Riccardo and Minganti, Fabrizio and Biella, Alberto and Ciuti, Cristiano},
  journal={New Journal of Physics},
  volume={20},
  number={4},
  pages={045003},
  year={2018},
  publisher={IOP Publishing}
}

@article{chen2022learning,
  title={Learning quantum dissipation by the neural ordinary differential equation},
  author={Chen, Li and Wu, Yadong},
  journal={Physical Review A},
  volume={106},
  number={2},
  pages={022201},
  year={2022},
  publisher={APS}
}
@article{mellak2023quantum,
  title={Quantum transport in open spin chains using neural-network quantum states},
  author={Mellak, Johannes and Arrigoni, Enrico and Pock, Thomas and Von Der Linden, Wolfgang},
  journal={Physical Review B},
  volume={107},
  number={20},
  pages={205102},
  year={2023},
  publisher={APS}
}
@article{zhang2023transformer,
  title={Transformer quantum state: A multipurpose model for quantum many-body problems},
  author={Zhang, Yuan-Hang and Di Ventra, Massimiliano},
  journal={Physical Review B},
  volume={107},
  number={7},
  pages={075147},
  year={2023},
  publisher={APS}
}
@article{zanoci2023thermalization,
  title={Thermalization at low temperatures via weakly damped multisite baths},
  author={Zanoci, Cristian and Yoo, Yongchan and Swingle, Brian},
  journal={Physical Review B},
  volume={108},
  number={3},
  pages={035156},
  year={2023},
  publisher={APS}
}
@article{martyn2023variational,
  title={Variational Neural-Network Ansatz for Continuum Quantum Field Theory},
  author={Martyn, John M and Najafi, Khadijeh and Luo, Di},
  journal={Physical Review Letters},
  volume={131},
  number={8},
  pages={081601},
  year={2023},
  publisher={APS}
}
@article{wang2018adiabatic,
  title={Adiabatic speedup in a non-Markovian quantum open system},
  author={Wang, Zhao-Ming and Luo, Da-Wei and Byrd, Mark S and Wu, Lian-Ao and Yu, Ting and Shao, Bin},
  journal={Physical Review A},
  volume={98},
  number={6},
  pages={062118},
  year={2018},
  publisher={APS}
}
@inproceedings{zhou2021informer,
  title={Informer: Beyond efficient transformer for long sequence time-series forecasting},
  author={Zhou, Haoyi and Zhang, Shanghang and Peng, Jieqi and Zhang, Shuai and Li, Jianxin and Xiong, Hui and Zhang, Wancai},
  booktitle={Proceedings of the AAAI conference on artificial intelligence},
  volume={35},
  number={12},
  pages={11106--11115},
  year={2021}
}
@article{menezes2008long,
  title={Long-term time series prediction with the NARX network: An empirical evaluation},
  author={Menezes Jr, Jos{\'e} Maria P and Barreto, Guilherme A},
  journal={Neurocomputing},
  volume={71},
  number={16-18},
  pages={3335--3343},
  year={2008},
  publisher={Elsevier}
}
@book{Goodfellow-et-al-2016,
    title={Deep Learning},
    author={Ian Goodfellow and Yoshua Bengio and Aaron Courville},
    publisher={MIT Press},
    note={\url{http://www.deeplearningbook.org}},
    year={2016}
}
@inproceedings{cuellar2023time,
  title={Time Series Forecasting with Quantum Neural Networks},
  author={Cu{\'e}llar, MP and Pegalajar, MC and Ruiz, LGB and Cano, C},
  booktitle={International Work-Conference on Artificial Neural Networks},
  pages={666--677},
  year={2023},
  organization={Springer}
}
@article{emmanoulopoulos2022quantum,
  title={Quantum machine learning in finance: Time series forecasting},
  author={Emmanoulopoulos, Dimitrios and Dimoska, Sofija},
  journal={arXiv preprint arXiv:2202.00599},
  year={2022}
}
@article{kaushik2022one,
  title={One-Step Time Series Forecasting Using Variational Quantum Circuits},
  author={Kaushik, Payal and Pramanik, Sayantan and Chandra, M Girish and Sridhar, CV},
  journal={arXiv preprint arXiv:2207.07982},
  year={2022}
}
@article{khan2023quantum,
  title={Quantum Long Short-Term Memory (QLSTM) vs Classical LSTM in Time Series Forecasting: A Comparative Study in Solar Power Forecasting},
  author={Khan, Saad Zafar and Muzammil, Nazeefa and Zaidi, Syed Mohammad Hassan and Aljohani, Abdulah Jeza and Khan, Haibat and Ghafoor, Salman},
  journal={arXiv preprint arXiv:2310.17032},
  year={2023}
}
@article{gao2017efficient,
  title={Efficient representation of quantum many-body states with deep neural networks},
  author={Gao, Xun and Duan, Lu-Ming},
  journal={Nature communications},
  volume={8},
  number={1},
  pages={662},
  year={2017},
  publisher={Nature Publishing Group UK London}
}
@article{nagy2019variational,
  title={Variational quantum Monte Carlo method with a neural-network ansatz for open quantum systems},
  author={Nagy, Alexandra and Savona, Vincenzo},
  journal={Physical review letters},
  volume={122},
  number={25},
  pages={250501},
  year={2019},
  publisher={APS}
}
@inproceedings{winther2015convolutional,
  title={Convolutional lstm networks for subcellular localization of proteins},
  author={Winther, Ole},
  booktitle={Algorithms for Computational Biology: Second International Conference, AlCoB 2015, Mexico City, Mexico, August 4-5, 2015, Proceedings},
  volume={9199},
  pages={68},
  year={2015},
  organization={Springer}
}

@article{singh2021fqtsfm,
  title={FQTSFM: A fuzzy-quantum time series forecasting model},
  author={Singh, Pritpal},
  journal={Information Sciences},
  volume={566},
  pages={57--79},
  year={2021},
  publisher={Elsevier}
}
@book{chatfield2000time,
  title={Time-series forecasting},
  author={Chatfield, Chris},
  year={2000},
  publisher={CRC press}
}
@article{lim2021time,
  title={Time-series forecasting with deep learning: a survey},
  author={Lim, Bryan and Zohren, Stefan},
  journal={Philosophical Transactions of the Royal Society A},
  volume={379},
  number={2194},
  pages={20200209},
  year={2021},
  publisher={The Royal Society Publishing}
}
@article{torres2021deep,
  title={Deep learning for time series forecasting: a survey},
  author={Torres, Jos{\'e} F and Hadjout, Dalil and Sebaa, Abderrazak and Mart{\'\i}nez-{\'A}lvarez, Francisco and Troncoso, Alicia},
  journal={Big Data},
  volume={9},
  number={1},
  pages={3--21},
  year={2021},
  publisher={Mary Ann Liebert, Inc., publishers 140 Huguenot Street, 3rd Floor New~…}
}
@article{masini2023machine,
  title={Machine learning advances for time series forecasting},
  author={Masini, Ricardo P and Medeiros, Marcelo C and Mendes, Eduardo F},
  journal={Journal of economic surveys},
  volume={37},
  number={1},
  pages={76--111},
  year={2023},
  publisher={Wiley Online Library}
}

@article{gorini1976completely,
  title={Completely positive dynamical semigroups of N-level systems},
  author={Gorini, Vittorio and Kossakowski, Andrzej and Sudarshan, Ennackal Chandy George},
  journal={Journal of Mathematical Physics},
  volume={17},
  number={5},
  pages={821--825},
  year={1976},
  publisher={American Institute of Physics}
}
@article{carrasquilla2019reconstructing,
  title={Reconstructing quantum states with generative models},
  author={Carrasquilla, Juan and Torlai, Giacomo and Melko, Roger G and Aolita, Leandro},
  journal={Nature Machine Intelligence},
  volume={1},
  number={3},
  pages={155--161},
  year={2019},
  publisher={Nature Publishing Group UK London}
}
